Anti-Vietoris--Rips metric thickenings and Borsuk graphs

For $X$ a metric space and $r\ge 0$, the anti-Vietoris-Rips metric thickening $\mathrm{AVR^m}(X;r)$ is the space of all finitely supported probability measures on $X$ whose support has spread at least $r$, equipped with an optimal transport topology. We study the anti-Vietoris-Rips metric thickenings of spheres. We have a homeomorphism $\mathrm{AVR^m}(S^n;r) \cong S^n$ for $r > \pi$, a homotopy equivalence $\mathrm{AVR^m}(S^n;r) \simeq \mathbb{RP}^{n}$ for $\frac{2\pi}{3} < r \le \pi$, and contractibility $\mathrm{AVR^m}(S^n;r) \simeq *$ for $r=0$. For an $n$-dimensional compact Riemannian manifold $M$, we show that the covering dimension of $\mathrm{AVR^m}(M;r)$ is at most $(n+1)p-1$, where $p$ is the packing number of $M$ at scale $r$. Hence the $k$-dimensional \v{C}ech cohomology of $\mathrm{AVR^m}(M;r)$ vanishes in all dimensions $k\geq (n+1)p$. We prove more about the topology of $\mathrm{AVR^m}(S^n;\frac{2\pi}{3})$, which has vanishing cohomology in dimensions $2n+2$ and higher. We explore connections to chromatic numbers of Borsuk graphs, and in particular we prove that for $k>n$, no graph homomorphism $\mathrm{Bor}(S^k;r) \to \mathrm{Bor}(S^n;\alpha)$ exists when $\alpha > \frac{2\pi}{3}$.

==> continuous.pdf_tex <==
%% Creator: Inkscape 1.4 (86a8ad7, 2024-10-11), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'continuous.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{10pt}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{510.23622047bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.59444444)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{continuous.pdf}}%
    \put(0.17176451,0.33749631){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\avrm{S^k}{r}$\end{tabular}}}}%
    \put(0.70719892,0.34088043){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\avrm{S^n}{\alpha}$\end{tabular}}}}%
    \put(0.70766567,0.01005394){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\avrm{S^n}{\pi}$\end{tabular}}}}%
    \put(0.1700195,0.0103253){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\avrm{S^n}{\pi}$\end{tabular}}}}%
    \put(0.49432895,0.42959087){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0.79803904,0.29020169){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$h_1$\end{tabular}}}}%
    \put(0.2001544,0.57539659){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x}$\end{tabular}}}}%
    \put(0.20002027,0.48075681){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{-x}$\end{tabular}}}}%
    \put(0.68379151,0.57163598){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{f(x)}$\end{tabular}}}}%
    \put(0.76055207,0.47662587){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{f(-x)}$\end{tabular}}}}%
    \put(0.69008377,0.24330035){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{f(x)}$\end{tabular}}}}%
    \put(0.77258999,0.15027614){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{f(-x)}$\end{tabular}}}}%
    \put(0.74638064,0.24532059){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{y}$\end{tabular}}}}%
    \put(0.73075698,0.15042603){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{-y}$\end{tabular}}}}%
    \put(0.21432386,0.18241225){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\pm y$\end{tabular}}}}%
    \put(0.21197737,0.24549996){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.18905432,0.15502418){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$-y$\end{tabular}}}}%
    \put(0.48763424,0.07244046){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{continuous.pdf}}%
    \put(0.15404965,0.24055251){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$f(x)$\end{tabular}}}}%
    \put(0.23510419,0.14769745){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$f(-x)$\end{tabular}}}}%

  \end{picture}%
\endgroup%


==> discontinuous.pdf_tex <==
%% Creator: Inkscape 1.4 (86a8ad7, 2024-10-11), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'discontinuous.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{8pt}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{728.50393701bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45136187)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{discontinuous.pdf}}%
    \put(0.09019564,0.25087095){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\tavrm{S^k}{r+\varepsilon}$\end{tabular}}}}%
    \put(0.45582128,0.25007712){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\tavrm{X}{r}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{discontinuous.pdf}}%
    \put(0.80068321,0.25078401){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\tavrm{S^n}{\alpha}$\end{tabular}}}}%
    \put(0.650998,0.01843801){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\avrm{S^n}{\pi}$\end{tabular}}}}%
    \put(0.26581479,0.01877394){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\avrm{S^n}{\pi}$\end{tabular}}}}%
    \put(0.32270684,0.32042041){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\phi$\end{tabular}}}}%
    \put(0.66951617,0.32069995){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$f$\end{tabular}}}}%
    \put(0.85094551,0.22198535){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}\end{tabular}}}}%
    \put(0.61603033,0.06175719){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}\end{tabular}}}}%
    \put(0.13502016,0.42063699){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x}$\end{tabular}}}}%
    \put(0.13253947,0.35272267){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{-x}$\end{tabular}}}}%
    \put(0.47278427,0.42230166){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x}$\end{tabular}}}}%
    \put(0.47623689,0.35286738){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{-x}$\end{tabular}}}}%
    \put(0.39320952,0.40918987){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x_{p-1}}$\end{tabular}}}}%
    \put(0.52990904,0.35030255){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x_{2}}$\end{tabular}}}}%
    \put(0.78641566,0.42021925){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{f(x)}$\end{tabular}}}}%
    \put(0.8305115,0.35276874){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{f(-x)}$\end{tabular}}}}%
    \put(0.63715096,0.18997598){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{f(x)}$\end{tabular}}}}%
    \put(0.70329761,0.12029366){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{f(-x)}$\end{tabular}}}}%
    \put(0.67884882,0.19039019){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{y}$\end{tabular}}}}%
    \put(0.67052656,0.12012316){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{-y}$\end{tabular}}}}%
    \put(0.25434267,0.18583457){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$f(x)$\end{tabular}}}}%
    \put(0.30980629,0.11824251){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$f(-x)$\end{tabular}}}}%
    \put(0.29848231,0.18903917){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.28222789,0.12512316){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$-y$\end{tabular}}}}%
    \put(0.30526046,0.1635892){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}\end{tabular}}}}%
    \put(0.46350104,0.13107278){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}\end{tabular}}}}%
    \put(0.29878601,0.14461435){\color[rgb]{0,0,0}\transparent{0.78877002}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\pm y$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> flashlight_homotopy.pdf_tex <==
%% Creator: Inkscape 1.4 (86a8ad7, 2024-10-11), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'flashlight_homotopy.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{314.64566929bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86486486)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{flashlight_homotopy.pdf}}%
    \put(0.06013875,0.55268319){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x_0}$\end{tabular}}}}%
    \put(0.0422979,0.40484451){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x_1}$\end{tabular}}}}%
    \put(0.86941846,0.55024612){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x'_0}$\end{tabular}}}}%
    \put(0.89563796,0.39484454){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{-x_1}$\end{tabular}}}}%
    \put(0.47520911,0.82440369){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_N$\end{tabular}}}}%
    \put(0.67070633,0.56281906){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\mu$\end{tabular}}}}%
    \put(0.73680559,0.38134421){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\rho(\mu)$\end{tabular}}}}%
    \put(0.04313943,0.48472585){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x_t}$\end{tabular}}}}%
    \put(0.88765401,0.47832006){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x'_t}$\end{tabular}}}}%
    \put(0.70661198,0.50573392){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$H(\mu,t)$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{flashlight_homotopy.pdf}}%
  \end{picture}%
\endgroup%


==> flashlight_map.pdf_tex <==
%% Creator: Inkscape 1.4 (86a8ad7, 2024-10-11), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'flashlight_map.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{289.13385827bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.93137255)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{flashlight_map.pdf}}%
    \put(0.02338302,0.58645753){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x_0}$\end{tabular}}}}%
    \put(0.00452679,0.44113798){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x_1}$\end{tabular}}}}%
    \put(0.90981647,0.58899333){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{x'_0}$\end{tabular}}}}%
    \put(0.93316155,0.4307622){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{-x_1}$\end{tabular}}}}%
    \put(0.47044812,0.89552918){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_N$\end{tabular}}}}%
    \put(0.82569163,0.60579498){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\mu'$\end{tabular}}}}%
    \put(0.93056714,0.49820493){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\rho(\mu')$\end{tabular}}}}%
    \put(0.68863348,0.60579498){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\mu$\end{tabular}}}}%
    \put(0.76031456,0.41037622){\color[rgb]{0,0,0}\transparent{0.97627097}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\rho(\mu)$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> mobius.pdf_tex <==
%% Creator: Inkscape 1.4 (86a8ad7, 2024-10-11), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'mobius.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{481.88976378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{mobius.pdf}}%
    \put(0.62050626,0.28854326){\color[rgb]{0,0,0}\transparent{0}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}...\end{tabular}}}}%
    \put(0.60776353,0.25624554){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\cdots$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{mobius.pdf}}%
    \put(0.76426178,0.25479762){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\cdots$\end{tabular}}}}%
    \put(0.70580406,0.12227864){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{3\pi/2}$\end{tabular}}}}%
    \put(0.70885258,0.37539914){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{\pi/2}$\end{tabular}}}}%
    \put(0.42135426,0.248){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{0}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{mobius.pdf}}%
    \put(0.229949,0.44629019){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{\pi/2}$\end{tabular}}}}%
    \put(0.22756849,0.05207759){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{3\pi/2}$\end{tabular}}}}%
    \put(0.50922809,0.12422124){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{\pi}$\end{tabular}}}}%
    \put(0.51267088,0.37477378){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{0}$\end{tabular}}}}%
    \put(0.90814563,0.12421032){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{0}$\end{tabular}}}}%
    \put(0.90409608,0.37327224){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{\pi}$\end{tabular}}}}%
    \put(0.02683963,0.24724835){\color[rgb]{0,0,0}\transparent{0.99615401}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\delta_{\pi}$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> point.pdf_tex <==
%% Creator: Inkscape 1.4 (86a8ad7, 2024-10-11), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'point.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{391.18110236bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.04347826)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{point.pdf}}%
    \put(0.15073631,0.82411562){\color[rgb]{0,0,0}\transparent{0.79184902}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$S^n$\end{tabular}}}}%
    \put(0.72842018,0.94296958){\color[rgb]{0,0,0}\transparent{0.79184902}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$V$\end{tabular}}}}%
    \put(0.6103972,0.77038775){\color[rgb]{0,0,0}\transparent{0.79184902}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$y$\end{tabular}}}}%
    \put(0.77242308,0.78547223){\color[rgb]{0,0,0}\transparent{0.79184902}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$x$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{point.pdf}}%
    \put(0.64853848,0.59954416){\color[rgb]{0,0,0}\transparent{0.79184902}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$r$\end{tabular}}}}%
    \put(0.45555573,0.51088583){\color[rgb]{0,0,0}\transparent{0.79184902}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$v'$\end{tabular}}}}%
    \put(0.68541405,0.71574666){\color[rgb]{0,0,0}\transparent{0.79184902}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$v$\end{tabular}}}}%
    \put(0.53953597,0.63962363){\color[rgb]{0,0,0}\transparent{0.79184902}\makebox(0,0)[lt]{\lineheight{0.2}\smash{\begin{tabular}[t]{l}$\varphi(v)$\end{tabular}}}}%
  \end{picture}%
\endgroup%

